Target Detection for ISAC with TDD Transmission

Integrated sensing and communication (ISAC) poses various challenges that arise from the communication-centric design of cellular networks. One of them is target detection with time division duplex (TDD) transmission used in current 5G and future 6G deployments, where the periodic on-off behavior of the transmitter creates impulsive sidelobes in the radar point spread function (PSF). These can be mistaken for actual targets by conventional peak detection techniques, leading to false alarms. In this work, we first analytically describe the range-Doppler PSF due to TDD windowing. We then propose a computationally efficient method that leverages the PSF to distinguish impulsive sidelobes from valid target peaks. Simulation results and outdoor drone measurements with an ISAC proof of concept demonstrate the capability of our algorithm, showing that it can achieve reliable target detection while limiting false alarms.

==> Data/F_Score_Targets_1_Window_Rectangular_P_FA_1e-6_Reduction_Perc_0_Num_Sl_Per_Dir_1_residual.txt <==
-58.002	8.63846e-01 8.66356e-01 1.00000e+00 6.71858e-01
-60.002	8.90225e-01 8.91381e-01 1.00000e+00 6.44398e-01
-62.002	9.11053e-01 9.12745e-01 9.98158e-01 6.20905e-01
-64.002	9.25843e-01 9.27412e-01 9.97386e-01 5.96131e-01
-66.002	9.36852e-01 9.38407e-01 9.91911e-01 5.72900e-01
-68.002	9.46823e-01 9.47985e-01 9.87086e-01 5.53785e-01
-70.002	9.54790e-01 9.55533e-01 9.80971e-01 5.38194e-01
-72.002	9.62025e-01 9.62662e-01 9.76644e-01 5.22265e-01
-74.002	9.68308e-01 9.68836e-01 9.71275e-01 5.14860e-01
-76.002	9.73453e-01 9.74320e-01 9.67367e-01 5.07069e-01
-78.002	9.78228e-01 9.79016e-01 9.62054e-01 4.97029e-01
-80.002	9.81621e-01 9.82508e-01 9.58011e-01 4.90933e-01
-82.002	9.84796e-01 9.85431e-01 9.55526e-01 4.82185e-01
-84.002	9.86851e-01 9.87066e-01 9.54708e-01 4.68726e-01
-86.002	9.87913e-01 9.87906e-01 9.52229e-01 4.47038e-01
-88.002	9.89098e-01 9.87778e-01 9.50278e-01 4.21170e-01
-90.002	9.89581e-01 9.87455e-01 9.48636e-01 3.93360e-01
-92.002	9.90032e-01 9.86207e-01 9.47331e-01 3.65111e-01
-94.002	9.90258e-01 9.84556e-01 9.44198e-01 3.39735e-01
-96.002	9.90696e-01 9.82335e-01 9.39712e-01 3.18809e-01
-98.002	9.90268e-01 9.79712e-01 9.34486e-01 3.02565e-01
-100.002	9.89985e-01 9.76478e-01 9.27468e-01 2.90989e-01
-102.002	9.89845e-01 9.72549e-01 9.18846e-01 2.81835e-01
-104.002	9.89508e-01 9.68045e-01 9.09448e-01 2.75064e-01
-106.002	9.89460e-01 9.63706e-01 9.01948e-01 2.69675e-01
-108.002	9.88824e-01 9.56884e-01 8.93463e-01 2.65118e-01
-110.002	9.87946e-01 9.50566e-01 8.86798e-01 2.61383e-01
-112.002	9.86192e-01 9.43970e-01 8.80500e-01 2.58161e-01
-114.002	9.84396e-01 9.36324e-01 8.75838e-01 2.54956e-01
-116.002	9.83091e-01 9.29664e-01 8.73008e-01 2.51746e-01
-118.002	9.81451e-01 9.26012e-01 8.70890e-01 2.48231e-01

==> Data/F_Score_Targets_3_Window_Rectangular_P_FA_1e-6_Reduction_Perc_0_Num_Sl_Per_Dir_1_residual.txt <==
-58.002	5.16094e-01 5.15041e-01 5.03273e-01 4.53066e-01
-60.002	5.31206e-01 5.30734e-01 5.04994e-01 4.45074e-01
-62.002	5.49819e-01 5.49257e-01 5.08702e-01 4.38332e-01
-64.002	5.67820e-01 5.67628e-01 5.14983e-01 4.31611e-01
-66.002	5.88524e-01 5.88033e-01 5.20358e-01 4.30210e-01
-68.002	6.07511e-01 6.07633e-01 5.29284e-01 4.27614e-01
-70.002	6.33104e-01 6.32855e-01 5.37206e-01 4.29423e-01
-72.002	6.60851e-01 6.60480e-01 5.48943e-01 4.32230e-01
-74.002	6.91840e-01 6.91578e-01 5.62886e-01 4.37552e-01
-76.002	7.27829e-01 7.27025e-01 5.77839e-01 4.43975e-01
-78.002	7.68452e-01 7.67671e-01 5.95521e-01 4.52510e-01
-80.002	8.13124e-01 8.12689e-01 6.17977e-01 4.59553e-01
-82.002	8.58793e-01 8.57779e-01 6.40987e-01 4.63704e-01
-84.002	9.03425e-01 9.02895e-01 6.69763e-01 4.61817e-01
-86.002	9.39209e-01 9.38072e-01 7.01292e-01 4.49020e-01
-88.002	9.63109e-01 9.61188e-01 7.39311e-01 4.28288e-01
-90.002	9.78131e-01 9.75688e-01 7.82563e-01 4.01388e-01
-92.002	9.86136e-01 9.82146e-01 8.25900e-01 3.73640e-01
-94.002	9.90118e-01 9.84512e-01 8.63100e-01 3.48602e-01
-96.002	9.92438e-01 9.84649e-01 8.89259e-01 3.28011e-01
-98.002	9.93413e-01 9.82851e-01 8.99733e-01 3.12274e-01
-100.002	9.93715e-01 9.80109e-01 9.01935e-01 3.00578e-01
-102.002	9.93785e-01 9.76680e-01 8.99188e-01 2.91793e-01
-104.002	9.93887e-01 9.73336e-01 8.94844e-01 2.85163e-01
-106.002	9.93574e-01 9.68505e-01 8.89817e-01 2.80285e-01
-108.002	9.93179e-01 9.62322e-01 8.84879e-01 2.76808e-01
-110.002	9.92339e-01 9.56600e-01 8.81088e-01 2.74325e-01
-112.002	9.91286e-01 9.50597e-01 8.77650e-01 2.72247e-01
-114.002	9.89991e-01 9.45235e-01 8.75415e-01 2.70517e-01
-116.002	9.88160e-01 9.39212e-01 8.73466e-01 2.69103e-01
-118.002	9.86597e-01 9.34695e-01 8.72009e-01 2.67782e-01

==> Data/Missed_Det_Targets_1_Window_Rectangular_P_FA_1e-6_Reduction_Perc_0_Num_Sl_Per_Dir_1_residual.txt <==
-58.002	8.87700e-01 8.88500e-01 9.76300e-01 8.74900e-01
-60.002	8.59300e-01 8.60900e-01 9.61500e-01 8.44700e-01
-62.002	8.26900e-01 8.27400e-01 9.45800e-01 8.11400e-01
-64.002	7.94000e-01 7.94300e-01 9.23700e-01 7.76600e-01
-66.002	7.60400e-01 7.60800e-01 9.01900e-01 7.38500e-01
-68.002	7.16900e-01 7.16600e-01 8.77700e-01 6.92400e-01
-70.002	6.71600e-01 6.72300e-01 8.50500e-01 6.44200e-01
-72.002	6.20000e-01 6.21000e-01 8.18100e-01 5.90100e-01
-74.002	5.58500e-01 5.60100e-01 7.83600e-01 5.23600e-01
-76.002	4.90300e-01 4.91600e-01 7.42100e-01 4.49500e-01
-78.002	4.15900e-01 4.16800e-01 6.98300e-01 3.72700e-01
-80.002	3.37700e-01 3.37200e-01 6.53200e-01 2.88000e-01
-82.002	2.51900e-01 2.52600e-01 5.99300e-01 2.02200e-01
-84.002	1.70700e-01 1.72000e-01 5.33100e-01 1.22100e-01
-86.002	1.09100e-01 1.09600e-01 4.61800e-01 6.92000e-02
-88.002	6.10000e-02 6.25000e-02 3.84600e-01 3.43000e-02
-90.002	3.12000e-02 3.18000e-02 2.99100e-01 1.43000e-02
-92.002	1.67000e-02 1.69000e-02 2.07700e-01 7.70000e-03
-94.002	8.90000e-03 8.70000e-03 1.28600e-01 4.10000e-03
-96.002	4.40000e-03 4.60000e-03 6.79000e-02 2.00000e-03
-98.002	2.80000e-03 2.80000e-03 3.22000e-02 1.40000e-03
-100.002	1.60000e-03 1.60000e-03 1.54000e-02 7.00000e-04
-102.002	9.00000e-04 9.00000e-04 7.60000e-03 4.00000e-04
-104.002	3.00000e-04 3.00000e-04 4.20000e-03 1.00000e-04
-106.002	2.00000e-04 3.00000e-04 2.40000e-03 1.00000e-04
-108.002	2.00000e-04 2.00000e-04 1.60000e-03 0.00000e+00
-110.002	1.00000e-04 1.00000e-04 8.00000e-04 0.00000e+00
-112.002	1.00000e-04 1.00000e-04 5.00000e-04 0.00000e+00
-114.002	1.00000e-04 1.00000e-04 1.00000e-04 0.00000e+00
-116.002	0.00000e+00 1.00000e-04 1.00000e-04 0.00000e+00
-118.002	0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00


==> Data/Missed_Det_Targets_3_Window_Rectangular_P_FA_1e-6_Reduction_Perc_0_Num_Sl_Per_Dir_1_residual.txt <==
-58.002	8.88300e-01 8.89567e-01 9.76933e-01 8.74267e-01
-60.002	8.60133e-01 8.60700e-01 9.63767e-01 8.45433e-01
-62.002	8.30133e-01 8.30600e-01 9.46900e-01 8.14600e-01
-64.002	7.97667e-01 7.98000e-01 9.27533e-01 7.80267e-01
-66.002	7.60333e-01 7.60700e-01 9.06067e-01 7.40633e-01
-68.002	7.19067e-01 7.19000e-01 8.82367e-01 6.97000e-01
-70.002	6.70733e-01 6.71200e-01 8.55133e-01 6.45833e-01
-72.002	6.18667e-01 6.19233e-01 8.26433e-01 5.89267e-01
-74.002	5.58433e-01 5.58900e-01 7.91967e-01 5.25767e-01
-76.002	4.92533e-01 4.93700e-01 7.55767e-01 4.56967e-01
-78.002	4.18000e-01 4.19333e-01 7.13267e-01 3.78267e-01
-80.002	3.37467e-01 3.38633e-01 6.65633e-01 2.95467e-01
-82.002	2.54167e-01 2.55633e-01 6.14767e-01 2.12267e-01
-84.002	1.74300e-01 1.75100e-01 5.52900e-01 1.35733e-01
-86.002	1.09833e-01 1.10567e-01 4.89833e-01 7.86330e-02
-88.002	6.45000e-02 6.55330e-02 4.13800e-01 4.35330e-02
-90.002	3.54000e-02 3.55000e-02 3.31600e-01 2.63000e-02
-92.002	1.95670e-02 1.99000e-02 2.45733e-01 1.84670e-02
-94.002	1.14670e-02 1.15670e-02 1.67900e-01 1.43000e-02
-96.002	7.00000e-03 6.83300e-03 1.10933e-01 1.22670e-02
-98.002	4.60000e-03 4.70000e-03 7.93330e-02 1.08000e-02
-100.002	3.93300e-03 3.86700e-03 6.23330e-02 1.03330e-02
-102.002	3.30000e-03 3.23300e-03 5.48330e-02 1.02330e-02
-104.002	2.83300e-03 2.83300e-03 5.06000e-02 1.02000e-02
-106.002	2.66700e-03 2.63300e-03 4.81330e-02 1.00000e-02
-108.002	2.66700e-03 2.63300e-03 4.71330e-02 9.93300e-03
-110.002	2.66700e-03 2.63300e-03 4.62670e-02 9.93300e-03
-112.002	2.66700e-03 2.63300e-03 4.58330e-02 9.90000e-03
-114.002	2.66700e-03 2.66700e-03 4.54330e-02 9.90000e-03
-116.002	2.66700e-03 2.66700e-03 4.52000e-02 9.90000e-03
-118.002	2.60000e-03 2.63300e-03 4.52670e-02 9.86700e-03


==> Data/drone_range_speed_kf.txt <==
0.000000000000000000e+00 2.567802425496419261e+01 -5.687699938902568420e+00
1.000000000000000056e-01 2.624369333574544072e+01 -5.692654289593449768e+00
2.000000000000000111e-01 2.681295876470478490e+01 -5.692654289593449768e+00
3.000000000000000444e-01 2.738869270344961038e+01 -5.747517012528577496e+00
4.000000000000000222e-01 2.797818647037791351e+01 -5.804077284048862140e+00
5.000000000000000000e-01 2.857677234674449096e+01 -5.853664587197839886e+00
5.999999999999999778e-01 2.918246550078049495e+01 -5.906107951228348973e+00
6.999999999999999556e-01 2.977307629590332994e+01 -5.906107951228348973e+00
7.999999999999999334e-01 3.035748296930531609e+01 -5.979064745655001900e+00
8.999999999999999112e-01 3.095172645190571714e+01 -6.025221504807678485e+00
9.999999999999998890e-01 3.157257237678547312e+01 -6.082446933857810656e+00
1.099999999999999867e+00 3.219594755935101205e+01 -6.155543428377879600e+00
1.199999999999999956e+00 3.282017910870771260e+01 -6.224001373986148167e+00
1.300000000000000044e+00 3.345991472234845787e+01 -6.273763390965807041e+00
1.400000000000000133e+00 3.412681117929776065e+01 -6.310572800656520265e+00
1.500000000000000222e+00 3.475786845936341507e+01 -6.310572800656520265e+00
1.600000000000000311e+00 3.541253564862770276e+01 -6.370278210540125663e+00
1.700000000000000400e+00 3.605680500889507556e+01 -6.433797662177551224e+00
1.800000000000000488e+00 3.670018477511283095e+01 -6.433797662177551224e+00
1.900000000000000577e+00 3.734356454133058634e+01 -6.433797662177551224e+00
2.000000000000000444e+00 3.798694430754834173e+01 -6.433797662177551224e+00
2.100000000000000533e+00 3.863032407376609711e+01 -6.433797662177551224e+00
2.200000000000000622e+00 3.937585935219697575e+01 -6.661198097664712492e+00
2.300000000000000711e+00 4.005152905631553750e+01 -6.791249201944220104e+00
2.400000000000000799e+00 4.073065397650996289e+01 -6.791249201944220104e+00
2.500000000000000888e+00 4.140977889670438827e+01 -6.791249201944220104e+00
2.600000000000000977e+00 4.220602612525721753e+01 -6.914224388985123149e+00
2.700000000000001066e+00 4.296810101567155726e+01 -7.024715740085545335e+00
2.800000000000001155e+00 4.369908105884302785e+01 -7.100068500051821552e+00
2.900000000000001243e+00 4.443104487169709671e+01 -7.150204558075056838e+00
3.000000000000001332e+00 4.514898690608463738e+01 -7.201173910150434843e+00
3.100000000000001421e+00 4.585676863614661158e+01 -7.245261804460241706e+00
3.200000000000001510e+00 4.657396601598342301e+01 -7.285338674554330041e+00
3.300000000000001599e+00 4.729963964187650305e+01 -7.338803390295674411e+00
3.400000000000001688e+00 4.802923964165350412e+01 -7.377724011521226366e+00
3.500000000000001776e+00 4.877955277120229027e+01 -7.422710792769303012e+00
3.600000000000001865e+00 4.953040989624026480e+01 -7.487652731331404077e+00
3.700000000000001954e+00 5.029635565451606993e+01 -7.543410370253061714e+00
3.800000000000002043e+00 5.105722354951148390e+01 -7.599964264900083144e+00
3.900000000000002132e+00 5.179601111477256126e+01 -7.640541084691735207e+00
4.000000000000001776e+00 5.253647437397806641e+01 -7.686231863367099848e+00
4.100000000000001421e+00 5.329221498842405680e+01 -7.711908316124014284e+00
4.200000000000001066e+00 5.409507201484225902e+01 -7.756062884736848240e+00
4.300000000000000711e+00 5.489891813575010815e+01 -7.804342293904042549e+00
4.400000000000000355e+00 5.570274309586804407e+01 -7.847557785764080585e+00
4.500000000000000000e+00 5.650450783525203491e+01 -7.870944814295354419e+00
4.599999999999999645e+00 5.729160231668156911e+01 -7.870944814295354419e+00
4.699999999999999289e+00 5.809674231158965796e+01 -7.891195222794246789e+00
4.799999999999998934e+00 5.889622821334759806e+01 -7.894957827736196698e+00
4.899999999999998579e+00 5.968224544921479691e+01 -7.947662702520443823e+00
4.999999999999998224e+00 6.047023511933057449e+01 -7.968116420047213211e+00
5.099999999999997868e+00 6.126045997202774629e+01 -7.982770520223435362e+00
5.199999999999997513e+00 6.205112093315740651e+01 -7.985243802966222937e+00
5.299999999999997158e+00 6.284530026514618584e+01 -8.011347190931722650e+00
5.399999999999996803e+00 6.363654405342386156e+01 -7.997996911746318105e+00
5.499999999999996447e+00 6.442952864437368987e+01 -8.004433911214036357e+00
5.599999999999996092e+00 6.522276666008342261e+01 -8.009126893354411081e+00
5.699999999999995737e+00 6.601519818437698461e+01 -8.004478695391302523e+00
5.799999999999995381e+00 6.680939675538475342e+01 -8.017226868045256083e+00
5.899999999999995026e+00 6.760469849279675714e+01 -8.034586284057366967e+00
5.999999999999994671e+00 6.839825068101964689e+01 -8.031101536244481309e+00
6.099999999999994316e+00 6.919148083837018248e+01 -8.028553664257383815e+00
6.199999999999993960e+00 7.000201999421172161e+01 -8.035224983306138213e+00
6.299999999999993605e+00 7.092507930083867507e+01 -8.051289902884573024e+00
6.399999999999993250e+00 7.173020829112712704e+01 -8.051289902884573024e+00
6.499999999999992895e+00 7.253533728141557901e+01 -8.051289902884573024e+00
6.599999999999992539e+00 7.334046627170403099e+01 -8.051289902884573024e+00
6.699999999999992184e+00 7.414559526199248296e+01 -8.051289902884573024e+00
6.799999999999991829e+00 7.495072425228093493e+01 -8.051289902884573024e+00
6.899999999999991473e+00 7.575585324256938691e+01 -8.051289902884573024e+00
6.999999999999991118e+00 7.656098223285783888e+01 -8.051289902884573024e+00
7.099999999999990763e+00 7.735548472967052192e+01 -8.066384203721382207e+00
7.199999999999990408e+00 7.811000744618657166e+01 -8.103843192810566975e+00
7.299999999999990052e+00 7.880051142280714771e+01 -8.092765846048260769e+00
7.399999999999989697e+00 7.955238608407316292e+01 -8.105561389047302612e+00
7.499999999999989342e+00 8.036294222297789247e+01 -8.105561389047302612e+00
7.599999999999988987e+00 8.117349836188262202e+01 -8.105561389047302612e+00
7.699999999999988631e+00 8.201132417420384968e+01 -8.153461306943047049e+00
7.799999999999988276e+00 8.278843248331510551e+01 -8.158138901312197433e+00
7.899999999999987921e+00 8.359505924548882660e+01 -8.188420945628909209e+00
7.999999999999987566e+00 8.443400100085739268e+01 -8.209799850753688233e+00
8.099999999999987210e+00 8.525938693116243883e+01 -8.216099875133314967e+00
8.199999999999986855e+00 8.608099691867576553e+01 -8.216099875133314967e+00
8.299999999999986500e+00 8.690260690618909223e+01 -8.216099875133314967e+00
8.399999999999986144e+00 8.772421689370241893e+01 -8.216099875133314967e+00
8.499999999999985789e+00 8.854582688121574563e+01 -8.216099875133314967e+00
8.599999999999985434e+00 8.936743686872907233e+01 -8.216099875133314967e+00
8.699999999999985079e+00 9.011264254521890393e+01 -8.219574236045231075e+00
8.799999999999984723e+00 9.091684251555814456e+01 -8.234038789338326225e+00
8.899999999999984368e+00 9.171980232289951118e+01 -8.242109150583097232e+00
8.999999999999984013e+00 9.254401323795782730e+01 -8.242109150583097232e+00
9.099999999999983658e+00 9.336822415301614342e+01 -8.242109150583097232e+00
9.199999999999983302e+00 9.420598428675603486e+01 -8.227685390248419495e+00
9.299999999999982947e+00 9.510433797618176754e+01 -8.202940429068741324e+00
9.399999999999982592e+00 9.598369667909337011e+01 -8.195788423920268073e+00
9.499999999999982236e+00 9.681781817948041180e+01 -8.189600676175771810e+00
9.599999999999981881e+00 9.763785451834377227e+01 -8.168347827618058332e+00
9.699999999999981526e+00 9.846641567305945841e+01 -8.153458257834449441e+00
9.799999999999981171e+00 9.928451914209044560e+01 -8.142440379677111650e+00
9.899999999999980815e+00 1.000962040912949647e+02 -8.142354685803784520e+00
9.999999999999980460e+00 1.009104395598753428e+02 -8.142354685803784520e+00
1.009999999999998010e+01 1.017086883742736632e+02 -8.141825479301610713e+00
1.019999999999997975e+01 1.025031979283735097e+02 -8.114995081577585978e+00
1.029999999999997939e+01 1.032992731482596014e+02 -8.113817781081428038e+00
1.039999999999997904e+01 1.040937956252193857e+02 -8.104704972272882557e+00
1.049999999999997868e+01 1.048867756361730983e+02 -8.090015026774509010e+00
1.059999999999997833e+01 1.056978401136171470e+02 -8.096144337213427633e+00
1.069999999999997797e+01 1.065041916033218428e+02 -8.100449882737013496e+00
1.079999999999997762e+01 1.073079854103315114e+02 -8.111561611369575431e+00
1.089999999999997726e+01 1.081092869758386428e+02 -8.119573786839152874e+00
1.099999999999997691e+01 1.089086464738290800e+02 -8.125351602223224390e+00
1.109999999999997655e+01 1.097211816340514048e+02 -8.125351602223224390e+00
1.119999999999997620e+01 1.105271621558594575e+02 -8.111536792982679600e+00
1.129999999999997584e+01 1.113531880028066752e+02 -8.147420941747478551e+00
1.139999999999997549e+01 1.121702795486990851e+02 -8.171361757086510025e+00
1.149999999999997513e+01 1.129965181540184744e+02 -8.171892946575196603e+00
1.159999999999997478e+01 1.138134738146229097e+02 -8.172004315634602278e+00
1.169999999999997442e+01 1.146238458524074417e+02 -8.171897250099659615e+00
1.179999999999997407e+01 1.154410355774174093e+02 -8.171897250099659615e+00
1.189999999999997371e+01 1.162327180113759653e+02 -8.142595975708374567e+00
1.199999999999997335e+01 1.170487533043329762e+02 -8.160189190606626397e+00
1.209999999999997300e+01 1.178576324848132941e+02 -8.163395106885586117e+00
1.219999999999997264e+01 1.186813198660601074e+02 -8.182565015282246890e+00
1.229999999999997229e+01 1.194784454404812948e+02 -8.179170802711297483e+00
1.239999999999997193e+01 1.202744177592533532e+02 -8.176694786667846770e+00
1.249999999999997158e+01 1.210861852197836015e+02 -8.175349996814848197e+00
1.259999999999997122e+01 1.219037202194650860e+02 -8.175349996814848197e+00
1.269999999999997087e+01 1.227002848054330997e+02 -8.173679971873543337e+00
1.279999999999997051e+01 1.234950875647832476e+02 -8.154989334206673490e+00
1.289999999999997016e+01 1.242866244059341767e+02 -8.116995740160650286e+00
1.299999999999996980e+01 1.250825843629424838e+02 -8.131777817176994105e+00
1.309999999999996945e+01 1.258765725861657216e+02 -8.125967153290819311e+00
1.319999999999996909e+01 1.266887381506433172e+02 -8.138495654503154597e+00
1.329999999999996874e+01 1.274952366959076926e+02 -8.139337940040920927e+00
1.339999999999996838e+01 1.283091704899117929e+02 -8.139337940040920927e+00
1.349999999999996803e+01 1.291231042839158931e+02 -8.139337940040920927e+00
1.359999999999996767e+01 1.299325099732866136e+02 -8.161798212009193421e+00
1.369999999999996732e+01 1.307486897944875466e+02 -8.161798212009193421e+00
1.379999999999996696e+01 1.315648696156884796e+02 -8.161798212009193421e+00
1.389999999999996660e+01 1.323711066806376095e+02 -8.165507456128899832e+00
1.399999999999996625e+01 1.331921115073917861e+02 -8.148214321706907626e+00
1.409999999999996589e+01 1.340038476544277444e+02 -8.137414586625499879e+00
1.419999999999996554e+01 1.348175891130902926e+02 -8.137414586625499879e+00
1.429999999999996518e+01 1.356387480154294849e+02 -8.149234217247828482e+00
1.439999999999996483e+01 1.364519587045142828e+02 -8.165095179985184970e+00
1.449999999999996447e+01 1.372587749511353081e+02 -8.166859524743340870e+00
1.459999999999996412e+01 1.380630097018714935e+02 -8.176303769436216839e+00
1.469999999999996376e+01 1.388806400788151052e+02 -8.176303769436216839e+00
1.479999999999996341e+01 1.396982704557587169e+02 -8.176303769436216839e+00
1.489999999999996305e+01 1.404607846427628317e+02 -8.085837531410609458e+00
1.499999999999996270e+01 1.412621443584507972e+02 -8.056240155971254424e+00
1.509999999999996234e+01 1.420438384873480970e+02 -8.045662528124481128e+00
1.519999999999996199e+01 1.428252625512589020e+02 -8.004852751538685141e+00
1.529999999999996163e+01 1.436089225604007140e+02 -7.976315766146349517e+00
1.539999999999996128e+01 1.443923257876540731e+02 -7.939651510686214664e+00
1.549999999999996092e+01 1.451583669848007787e+02 -7.896541491680761027e+00
1.559999999999996056e+01 1.459309898189447665e+02 -7.873567675553011291e+00
1.569999999999996021e+01 1.467183465865000755e+02 -7.873567675553011291e+00
1.579999999999995985e+01 1.475057033540553846e+02 -7.873567675553011291e+00
1.589999999999995950e+01 1.482930601216106936e+02 -7.873567675553011291e+00
1.599999999999995914e+01 1.490804168891660026e+02 -7.873567675553011291e+00
1.609999999999995879e+01 1.498677736567213117e+02 -7.873567675553011291e+00
1.619999999999996021e+01 1.506551304242766207e+02 -7.873567675553011291e+00
1.629999999999996163e+01 1.514424871918319297e+02 -7.873567675553011291e+00
1.639999999999996305e+01 1.519830211019623789e+02 -7.483180246964515447e+00
1.649999999999996447e+01 1.526432958873805035e+02 -7.255688809352075275e+00
1.659999999999996589e+01 1.533688647683157171e+02 -7.255688809352075275e+00
1.669999999999996732e+01 1.540944336492509308e+02 -7.255688809352075275e+00
1.679999999999996874e+01 1.548200025301861444e+02 -7.255688809352075275e+00
1.689999999999997016e+01 1.555455714111213581e+02 -7.255688809352075275e+00
1.699999999999997158e+01 1.562711402920565718e+02 -7.255688809352075275e+00
1.709999999999997300e+01 1.569967091729917854e+02 -7.255688809352075275e+00
1.719999999999997442e+01 1.577222780539269991e+02 -7.255688809352075275e+00
1.729999999999997584e+01 1.584478469348622127e+02 -7.255688809352075275e+00
1.739999999999997726e+01 1.591734158157974264e+02 -7.255688809352075275e+00
1.749999999999997868e+01 1.598989846967326400e+02 -7.255688809352075275e+00
